Equivalence of zero entropy and the Liouville property for stationary random graphs

We prove that any stationary random graph satisfying a growth condition and having positive entropy almost surely admits an infinite dimensional space of bounded harmonic functions. Applications to random infinite planar triangulations and Delaunay graphs are given.

==> images/hackathonpreamble.txt <==
\usetikzlibrary{decorations}

\def\pgfdecoratedcontourdistance{0pt}

\pgfkeys{/pgf/decoration/contour distance/.code={%
    \pgfmathparse{#1}%
    \let\pgfdecoratedcontourdistance=\pgfmathresult}%
}

\pgfdeclaredecoration{contour lineto}{start}
{
    \state{start}[next state=draw, width=0pt]{
        \pgfpathmoveto{\pgfpoint{0pt}{\pgfdecoratedcontourdistance}}%
    }
    \state{draw}[next state=draw, width=\pgfdecoratedinputsegmentlength]{       
        \pgfmathparse{-\pgfdecoratedcontourdistance*cot(-\pgfdecoratedangletonextinputsegment/2+90)}%
        \let\shorten=\pgfmathresult%
        \pgfpathlineto{\pgfpoint{\pgfdecoratedinputsegmentlength+\shorten}{\pgfdecoratedcontourdistance}}%  
    }
    \state{final}{
        \pgfpathlineto{\pgfpoint{\pgfdecoratedinputsegmentlength}{\pgfdecoratedcontourdistance}}%
    }   
}


